Landau-Ginzburg skeletons

We study the class of indecomposable two-dimensional Landau-Ginzburg theories with (2,2) supersymmetry and central charge c < 6 with the aim of classifying all such theories up to marginal deformations. Our results include cases overlooked in previous classifications. The results are rigorous for three or fewer fields and more generally are rigorous if we assume an extra bound. Numerics suggest that we have the complete set of indecomposable Landau-Ginzburg families with c<6. This set consists of 38 infinite families and a finite list of 418 sporadic cases. The basic tools are classic results of Kreuzer and Skarke on quasi-homogeneous isolated singularities and solutions to certain feasibility integer programming problems.

==> sporchargesn=3.txt <==
1,2,3,11
2,3,5,17
2,3,7,23
2,5,11,35
2,7,17,51
3,4,5,23
3,4,8,28
3,5,7,28
3,5,10,35
3,5,11,36
3,6,11,39
3,7,16,51
3,9,13,48
3,12,17,63
4,1,3,13
4,2,3,14
4,7,8,36
5,1,3,16
5,6,12,42
5,7,11,40
5,7,14,49
5,7,15,50
5,8,16,56
5,9,18,63
5,9,20,65
5,11,25,80
5,13,19,70
5,13,30,95
5,16,23,85
5,19,27,100
5,22,31,115
6,7,18,60
6,9,17,60
6,9,19,63
6,21,47,147
7,8,19,64
7,11,27,88
8,11,12,56
8,12,13,60
8,17,20,88
8,20,23,100
9,12,23,81
9,12,25,84
9,15,28,99
9,15,32,105
9,21,38,135
9,21,46,147
9,24,53,168
9,30,67,210
9,33,74,231
10,11,15,70
10,13,15,75
11,13,21,76
11,15,20,75
11,16,25,91
11,18,24,90
11,19,29,106
11,21,28,105
11,24,32,120
11,25,37,136
11,27,36,135
11,28,41,151
11,30,40,150
11,31,45,166
11,34,49,181
11,36,48,180
11,37,53,196
11,39,52,195
11,40,57,211
11,42,56,210
11,43,61,226
11,45,60,225
11,46,65,241
11,48,64,240
11,49,69,256
11,51,68,255
11,52,73,271
11,54,72,270
11,57,76,285
11,60,80,300
11,63,84,315
12,15,41,135
13,14,35,105
13,15,20,80
13,15,25,90
13,15,31,106
13,16,17,81
13,16,31,109
13,16,40,120
13,17,36,121
13,18,24,96
13,18,30,108
13,18,45,135
13,19,21,97
13,19,36,127
13,19,41,136
13,20,50,150
13,21,28,112
13,21,35,126
13,21,46,151
13,22,25,113
13,22,41,145
13,22,55,165
13,23,51,166
13,24,32,128
13,24,40,144
13,24,60,180
13,25,29,129
13,25,46,163
13,25,56,181
13,27,36,144
13,27,45,162
13,27,61,196
13,28,33,145
13,28,51,181
13,28,70,210
13,29,66,211
13,30,40,160
13,30,50,180
13,30,75,225
13,31,37,161
13,31,56,199
13,31,71,226
13,32,80,240
13,33,44,176
13,33,55,198
13,33,76,241
13,34,85,255
13,35,81,256
13,36,48,192
13,36,60,216
13,36,90,270
13,37,86,271
13,38,95,285
13,40,100,300
13,42,105,315
13,44,110,330
13,46,115,345
13,48,120,360
13,50,125,375
14,19,49,147
14,25,63,189
14,31,77,231
14,37,91,273
14,43,105,315
14,55,133,399
14,61,147,441
14,67,161,483
15,16,37,127
15,17,25,100
15,17,35,120
15,18,29,105
15,19,40,135
15,19,43,148
15,22,49,169
15,23,50,165
15,24,37,135
15,27,41,150
15,29,40,160
15,29,65,210
15,31,70,225
15,33,49,180
15,36,53,195
15,37,50,200
15,37,85,270
15,41,55,220
15,41,95,300
15,42,61,225
15,43,100,315
15,51,73,270
15,54,77,285
15,63,89,330
15,69,97,360
15,72,101,375
16,17,21,101
16,17,43,145
16,19,20,96
16,19,49,163
16,19,56,168
16,20,21,100
16,21,25,121
16,21,55,181
16,23,61,199
16,25,28,128
16,25,72,216
16,28,31,140
16,31,36,160
16,31,88,264
16,36,41,180
16,37,44,192
16,37,104,312
16,44,51,220
17,18,30,120
17,18,42,144
17,19,26,121
17,19,50,169
17,21,35,140
17,21,49,168
17,24,40,160
17,24,56,192
18,19,48,162
18,19,63,189
18,21,41,144
18,21,43,147
18,23,60,198
18,25,42,168
18,25,66,216
18,25,81,243
18,33,61,216
18,33,71,231
18,39,71,252
18,39,85,273
18,51,113,357
18,57,127,399
18,69,155,483
19,20,25,120
19,20,70,210
19,21,56,189
19,22,77,231
19,24,30,144
19,24,84,252
20,21,25,125
20,24,29,140
20,24,31,144
20,28,33,160
20,28,37,168
21,24,55,189
21,27,61,210
21,27,65,216
21,30,67,231
21,30,73,240
21,33,73,252
21,36,89,288
21,39,97,312
24,27,71,240
24,27,73,243


==> sporchargesn=4.txt <==
1,2,2,3,7
1,2,3,4,9
1,3,4,6,13
1,3,5,8,16
1,4,7,10,21
1,5,8,12,25
1,6,10,15,31
2,3,4,5,13
2,3,4,7,14
2,3,5,6,15
2,5,6,9,20
3,3,4,6,15
3,4,4,6,16
3,4,5,6,15
3,4,6,9,21
3,4,8,14,28
3,5,6,8,21
3,5,6,9,21
4,5,7,10,25
4,5,8,12,28
4,6,8,11,28
4,8,11,14,36
4,9,15,18,45
5,8,9,12,32
5,14,17,21,56
6,6,10,15,36
6,8,9,11,33
6,9,13,21,48
6,10,10,15,40
6,10,15,15,45
6,14,18,23,60
7,8,12,16,40
7,10,15,20,50
7,12,18,24,60
8,10,16,23,56
8,12,17,22,56
8,12,17,26,60
8,13,20,32,72
8,20,27,34,88
8,20,27,46,100
9,11,12,17,45
9,12,17,24,60
9,12,17,27,63
9,15,22,30,75
9,15,22,36,81
9,19,24,31,81
9,23,30,38,99
10,13,25,31,75
10,19,35,43,105
11,13,14,20,53
11,13,19,25,63
11,15,20,32,75
11,16,20,24,64
11,16,24,28,72
11,17,20,27,71
11,17,24,31,79
11,20,25,30,80
11,20,30,35,90
11,21,26,34,89
11,21,28,47,105
11,21,29,37,95
11,24,30,36,96
11,24,36,42,108
11,25,32,41,107
11,25,34,43,111
11,27,36,62,135
11,28,35,42,112
11,28,42,49,126
11,29,38,48,125
11,29,39,49,127
11,32,40,48,128
11,32,48,56,144
11,36,45,54,144
11,36,54,63,162
11,40,50,60,160
11,40,60,70,180
13,14,19,29,71
13,14,23,33,79
13,14,35,46,105
13,17,24,38,89
13,17,27,41,95
13,18,45,61,135
13,20,29,47,107
13,20,31,49,111
13,22,55,76,165
13,23,34,56,125
13,23,35,57,127
14,15,19,26,71
14,17,27,39,95
14,17,29,41,99
14,19,25,32,89
15,18,19,27,72
15,36,43,54,144
15,48,59,72,192
15,54,67,81,216
16,17,28,40,96
16,17,40,52,120
16,20,29,38,96
16,20,29,42,100
16,23,36,56,128
16,23,56,76,168
16,26,40,47,120
16,28,39,50,128
16,28,39,62,140
16,29,44,72,160
16,29,72,100,216
16,36,49,62,160
16,36,49,82,180
16,38,56,65,168
16,44,59,74,192
16,44,59,102,220
16,50,72,83,216
16,62,88,101,264
16,74,104,119,312
17,20,35,50,120
17,20,50,65,150
18,19,24,33,90
18,19,24,39,96
18,20,21,27,81
18,21,29,45,108
18,23,30,39,108
18,23,30,51,120
18,24,26,35,96
18,26,30,41,108
18,30,34,43,120
18,33,49,81,180
18,34,42,55,144
18,42,50,59,168
18,50,66,83,216
19,20,24,36,96
20,24,41,58,140
20,24,41,62,144
20,28,47,66,160
20,28,47,74,168
21,24,29,36,108
21,24,41,60,144
22,24,32,49,120
22,36,48,79,180
22,48,64,109,240
22,60,80,139,300
24,26,32,51,128
24,26,40,59,144
24,26,60,77,180
24,30,38,53,144
24,34,40,63,160
24,34,56,79,192
24,38,84,107,252
26,30,40,67,160
26,30,50,77,180
26,32,80,107,240
26,36,48,83,192
26,36,60,95,216
26,40,100,137,300
26,48,120,167,360


==> sporchargesn=5.txt <==
4,4,5,6,6,16
4,8,9,10,12,28
6,8,10,11,12,30
8,12,13,14,16,40
8,20,23,26,32,72
11,15,16,17,19,49
11,19,21,23,27,65
11,23,26,29,35,81
11,27,31,35,43,97
11,31,36,41,51,113
12,14,18,23,24,60
15,17,22,28,29,73
16,19,23,25,27,73
16,20,21,22,24,64
16,22,24,25,28,72
16,28,31,34,40,96
16,34,40,43,52,120
16,36,41,46,56,128
16,44,51,58,72,160
16,46,56,61,76,168
16,58,72,79,100,216
20,24,29,36,38,96
22,24,30,36,37,96
22,24,36,42,43,108
22,32,40,48,53,128
22,32,48,56,61,144
22,40,50,60,69,160
22,40,60,70,79,180

